Coz: Finding Code that Counts with Causal Profiling

Improving performance is a central concern for software developers. To locate optimization opportunities, developers rely on software profilers. However, these profilers only report where programs spent their time: optimizing that code may have no impact on performance. Past profilers thus both waste developer time and make it difficult for them to uncover significant optimization opportunities. This paper introduces causal profiling. Unlike past profiling approaches, causal profiling indicates exactly where programmers should focus their optimization efforts, and quantifies their potential impact. Causal profiling works by running performance experiments during program execution. Each experiment calculates the impact of any potential optimization by virtually speeding up code: inserting pauses that slow down all other code running concurrently. The key insight is that this slowdown has the same relative effect as running that line faster, thus "virtually" speeding it up. We present Coz, a causal profiler, which we evaluate on a range of highly-tuned applications: Memcached, SQLite, and the PARSEC benchmark suite. Coz identifies previously unknown optimization opportunities that are both significant and targeted. Guided by Coz, we improve the performance of Memcached by 9%, SQLite by 25%, and accelerate six PARSEC applications by as much as 68%; in most cases, these optimizations involve modifying under 10 lines of code.

==> shepherding.txt <==
[A, E] Improve figure 3 and accompanying text

  I believe reviewer E was confused by the arrows between block in this figure. We will remove these and add a simple mathematical model of virtual speedups to the text.


[A] Evaluate on larger applications

  The two real applications we evaluated (memcached and SQLite) are fairly large and widely used. Coz is currently limited to profiling a single process, so larger systems that use these systems are currently out of reach.


[B, D] How much data does Coz collect for each benchmark? How easy is it to identify code that can/should be optimized?

  We will add this information to the paper, along with an explicit discussion of how Coz "identifies" code for optimization.


[B] How much will Coz's profile focus on the critical path for mature applications? Will the critical path change with small optimizations?

  We will discuss this in the paper. We actually believe that mature applications are likely to have well-balanced parallelism, where modest optimizations can easily result in critical path changes.


[B] Use Coz to make predictions about hardware upgrades

  This is a great idea (one we've actually been considering), but not something we'll be able to fit into the current paper.


[C, E] Improve explanation of why Coz must select code to speed up at random. Explain that many experiments happen during a single, ongoing run.

  We will add an example of how systematic profiling can bias results, which should clear this up.


[C] Does Coz assume a line takes roughly the same time to execute each time it runs?

  Coz deals entirely with averages: we make no assumptions about execution time for a single run of a particular line, although some of the math in section 3 suggests otherwise. We will make this clearer in both the text and the derivation of virtual speedups.


[C, D] Clarify explanation of delay mechanism in section 3.4, possibly with pseudocode

  We will add pseudocode and/or a better description with less implementation detail.


[C] There is no introduction for the `next_line` atomic variable

  We will fix this omission if the referenced text is still in the paper after some of the edits above.


[D, F] Explain the principle behind all of the additional pauses required (page 5)

  We will explain where pauses are required and how this interacts with thread blocking before the discussion of how we handle specific blocking cases. In response to reviewer F's comment, this does not mean Coz cannot handle ad-hoc synchronization or polling. We will explain why in the revised paper.


[D] Explain and quantify the tradeoff between sampling rate, performance, and the required amount of profiling time.

  We will add an explanation of this tradeoff to the paper. Briefly, sampling rate has little to no effect on the required profiling time, since Coz requires a certain amount of experiment time for each line that is virtually sped up. Increasing the length of the pause between experiments should reduce overhead at the cost of increased experiment time. We will include a graph of this tradeoff in the paper.


[C, D, E] Condense sections 2, 3.1, and 3.6

  We will condense these and reduce the amount of repeated content from the introduction.


[D] Explain why 10ms pauses are required between experiments, and what happens if this number is too high or low.

  We will add this explanation, which relates to reviewer D's earlier question about the sampling rate/performance/profiling time tradeoff.


[D] Reorganize the evaluation case studies into three groups: speed-ups found by Coz and not gprof/perf, contention identified with Coz, and examples where Coz and gprof agree.

  We will reorganize the evaluation case studies into these categories.


[E] Include context: optimizing long-running code can reduce power consumption, even if runtime stays the same.

  This reviewer's point makes sense in some cases, but wouldn't apply when threads spin on synchronization, or if a core does not have a low power idle state. If reviewer E can point us to some specific related work in this area we would be happy to include this discussion in the related work section.


[E] Explain how overhead in figure 9 was measured (specifically the negative overheads)

  We will add the missing experimental procedure for the overhead measurements.

